New Methods and Simulations for Cosmogenic Induced Spallation Removal in Super-Kamiokande-IV

Radioactivity induced by cosmic muon spallation is a dominant source of backgrounds for $\mathcal{O}(10)~$MeV neutrino interactions in water Cherenkov detectors. In particular, it is crucial to reduce backgrounds to measure the solar neutrino spectrum and find neutrino interactions from distant supernovae. In this paper we introduce new techniques to locate muon-induced hadronic showers and efficiently reject spallation backgrounds. Applying these techniques to the solar neutrino analysis with an exposure of $2790\times22.5$~kton.day increases the signal efficiency by $12.6\%$, approximately corresponding to an additional year of detector running. Furthermore, we present the first spallation simulation at SK, where we model hadronic interactions using FLUKA. The agreement between the isotope yields and shower pattern in this simulation and in the data gives confidence in the accuracy of this simulation, and thus opens the door to use it to optimize muon spallation removal in new data with gadolinium-enhanced neutron capture detection.

==> files.txt <==
./multiple/figures/hmulti-eps-converted-to.pdf
./simulation/figures/Lt_fractions_bw-eps-converted-to.pdf
./simulation/figures/Ll_MCData_new-eps-converted-to.pdf
./simulation/figures/Ltsq_MCData-eps-converted-to.pdf
./simulation/figures/Ll_fractions_bw_new-eps-converted-to.pdf
./yields/figures/fit_v_resid-eps-converted-to.pdf
./neutron_cuts/figures/compare_types_cont-eps-converted-to.pdf
./neutron_cuts/figures/neutron_cloud_coordinate_systems-eps-converted-to.pdf
./loglike/figures/lnlike-eps-converted-to.pdf
./loglike/figures/ltcompare-eps-converted-to.pdf
./loglike/figures/resq_bw-eps-converted-to.pdf
./loglike/figures/loglike_fixed-eps-converted-to.pdf
./solar_results/figures/cossun_65-eps-converted-to.pdf
./solar_results/figures/deadvol-eps-converted-to.pdf
./neutrons_wit/figures/vardiagram3-eps-converted-to.pdf
./neutrons_wit/figures/mcovaq-eps-converted-to.pdf
./neutrons_wit/figures/spallvneut-eps-converted-to.pdf
./neutrons_wit/figures/dtshort-eps-converted-to.pdf
./neutrons_wit/figures/vertexcorrelation-eps-converted-to.pdf
./neutrons_wit/figures/ltvsln-eps-converted-to.pdf
./neutrons_wit/figures/dtgood5-eps-converted-to.pdf

